VizGenie: Toward Self-Refining, Domain-Aware Workflows for Next-Generation Scientific Visualization

We present VizGenie, a self-improving, agentic framework that advances scientific visualization through large language model (LLM) by orchestrating of a collection of domain-specific and dynamically generated modules. Users initially access core functionalities--such as threshold-based filtering, slice extraction, and statistical analysis--through pre-existing tools. For tasks beyond this baseline, VizGenie autonomously employs LLMs to generate new visualization scripts (e.g., VTK Python code), expanding its capabilities on-demand. Each generated script undergoes automated backend validation and is seamlessly integrated upon successful testing, continuously enhancing the system's adaptability and robustness. A distinctive feature of VizGenie is its intuitive natural language interface, allowing users to issue high-level feature-based queries (e.g., ``visualize the skull"). The system leverages image-based analysis and visual question answering (VQA) via fine-tuned vision models to interpret these queries precisely, bridging domain expertise and technical implementation. Additionally, users can interactively query generated visualizations through VQA, facilitating deeper exploration. Reliability and reproducibility are further strengthened by Retrieval-Augmented Generation (RAG), providing context-driven responses while maintaining comprehensive provenance records. Evaluations on complex volumetric datasets demonstrate significant reductions in cognitive overhead for iterative visualization tasks. By integrating curated domain-specific tools with LLM-driven flexibility, VizGenie not only accelerates insight generation but also establishes a sustainable, continuously evolving visualization practice. The resulting platform dynamically learns from user interactions, consistently enhancing support for feature-centric exploration and reproducible research in scientific visualization.

==> reviews.txt <==
%%% second round comments:

 Minor Comments:
    Sub-section 5.2 is now very long, spanning almost 2 pages. In contrast Section 6
                is merely one paragraph. I would encourage the authors to think about
                a more balanced split of sections. Probably Section 5.2 deserves its
                own section and what is now Section 6 might be merged with Section 5.

    Please run a full spell and grammar check for the camera ready version:
    "Related Works”  DONE
    ->
    “Related Work”

    “incude LightVA …”  DONE
    ->
    “include LightVA”

    “capabilites”  DONE
    ->
    “capabilities”  

    “is find modules”  DONE
    ->
    “to find modules”

    “straight-forward”  DONE
    ->
    “straightforward”

    Please check the list of references and make sure they are consistent (e.g., "
                ieee" -> "IEEE"):
    The following paragraph in the references seems out of place:
    "The authors will like to thank [...]"





Primary Reviewer review (reviewer 2)  

The Review  

The paper presents an network of LLMs, that includes self improving modules. It fuses domain-specific visualization tools with dynamically generated VTK Python modules. A natural-language chat interface and a fine-tuned vision model let domain scientists issue queries and receive visualizations. Case studies on four datasets show large reductions in manual effort.  

Strengths and Weaknesses 

    addressing the need for better visualization tools for domain scientists. 
    Self improving system with module generation 
    Use of well known VTK filters 
    Integrates VQA and RAG 
    Quantitative gains in vocabulary coverage, caption accuracy and isovalue prediction, plus qualitative expert feedback, convincingly demonstrate usability and progressive improvement. 

 

    A user study would provide more evidence in usability -  

    can’t do in time required; need a response sentence along lines of clarify evaluation. 

    Comparison to other systems in terms of quality of output and in terms of performance would strengthen the paper —  

    response that no other similar exists in visualization. Do another literature search on fine-tuning in scientific visualization. 

    More case studies with different kinds of datasets (e.g., time-varying point clouds, large adaptive meshes) would improve understanding of the systems capabilities -  

    this is a great future work –  

    Sandboxing is mentioned but concrete policies for harmful code generation are not detailed —  

    need help from Will/Nathan on some responsive sentences 

The paper makes a substantial contribution to the literature about AI powered visualization systems. It is different from previous work because it incorporates a continuously learning component, as well as components for including code generation, domain tuned vision models and provenance recording and logging. Despite evaluation limitations, the presented evidence plus the modular design promise high impact for the visualization community. 

Minor issues 

    Figure 2 should explicitly include the feedback channel from generated visualizations back to the user.
        This has been fixed.

    "agenetic" -> "agentic"
        This has been fixed.

Overall Rating 4 - Accept The paper should be accepted with some minor revisions. Once these minor revisions have been completed it will meet the quality standard. 

------------------------------------------------------------------------ 

The Summary Review  

After discussion all three reviewers agree that VizGenie makes a timely contribution. The core idea - a continuously self-refining, agent orchestrated visualization workflow that blends stable VTK filters with on-demand LLM code synthesis and VLM analysis - is novel for the VIS community and is backed by experimental results. The remaining concerns focus on presentation rather than on additional experimentation and can be addressed in a minor-revision cycle. 

Strengths 

    Addresses a pressing usability gap for domain scientists who must explore increasingly large scientific data. 

    Clever hybrid agent architecture with error-correction loop and provenance capture. 

    Quantitative evidence of progressive improvement (code-generation success, caption accuracy, vocabulary coverage) and qualitative case studies on four datasets. 

    Open-ended design likely to inspire follow-up work. 

The reviewers pointed out one overarching issue with the paper, which is insufficient technical detail and paper organization and presentation. This weakness must be addressed in the minor revision. The requirements include: 

    Expand implementation details 

    Clarify evaluation 

    Improve organization 

For a more specific list of required changes and additionally needed details please see the individual reviews. Please, consider moving long listings, or the GUI section to the supplementary material, to make more space for the required clarifications and additional detail. Provided the authors address the above issues, the reviewers believe that the work will meet VIS publication standards and have significant impact. 

Summary Rating  Accept  

The paper should be accepted with revisions that are possible within the conference review cycle. Once these have been completed it will meet the quality standard. 

------------------------------------------------------------------------ 

Secondary Reviewer review (reviewer 3)  

The Review  

The paper introduces VizGenie, a self-improving, agent-based framework that facilitates the interactive generation of complex scientific visualizations, particularly for volumetric data. The system uses a hybrid architecture combining stable, pre-defined visualization tools and dynamically generated VTK Python scripts, orchestrated via an agentic workflow. The workflow handles both full script generation and incremental modifications, along with validation and refinement through error-correction loops. Users interact with VizGenie via a natural language interface, and advanced features include domain-aware vision model fine-tuning, retrieval-augmented generation (RAG) for context, and visual question answering (VQA). Evaluations include multiple case studies, and user feedback. 

Overall i really like the well-thought-out and validated agent workflow design - VizGenie implements a robust agentic architecture with well-defined roles: workflow orchestration (GPT-4o), creative code generation (o3-mini), and incremental refinement (GPT-4o-mini). It combines automated VTK script synthesis with iterative correction and validation, ensuring safe and accurate visualization outcomes. This design mitigates the brittleness of LLM outputs and balances flexibility with robustness. 

Beside that the paper also included reasonable quantitative and qualitative analysis of results - The paper provides a diverse set of evaluations, including performance timings, code validity across tasks, improvements in caption accuracy after vision model fine-tuning, and case studies across four scientific datasets. Both user-agent interactions and visual outputs are documented in detail. The paper also discusses improvements in vocabulary richness, semantic stability, and model accuracy post-fine-tuning. 

While the evaluations are informative, the quantitative benchmarking could be enhanced by using LLM-as-a-Judge metrics, which could assess how closely the generated visualizations or captions align with groundtruth expert annotations. Incorporating held-out validation datasets and comparing results from fine-tuned vs. base models under LLM-based scoring would offer more rigorous evidence of effectiveness and robustness.  

Can we do a comparison of just text in the captions versus the actual captions. We would need to train a LLM on some held out training set.  

Overall Rating 3.5 - Possible Accept 

------------------------------------------------------------------------ 

External Reviewer review (reviewer 1) 

The Review  

This paper proposes a hybrid LLM+VLM framework for achieving self-refining scientific visualization controlled via natural-language instructions. The framework appears thoughtfully designed and carefully engineered, consisting of three main components: 1) a hybrid code generation module integrating GPT-4o, o3-mini, and GPT-4o-mini; 2) a VLM-based feature analysis module for assisting parameter tuning; and 3) a Retrieval-Augmented Generation (RAG) module to enhance domain knowledge and contextual understanding. 

Despite the impressive overall results, there are significant challenges in fully appreciating the contributions due to two main issues: 

Major Issues: 

1. Presentation and Organization: 

The writing is overly high-level and not well-organized, making it difficult to grasp the detailed implementation crucial to the framework’s success. The essential low-level implementation details should be provided in supplementary materials if they cannot fit into the main text. —  

See where details can be added; Terry/Ayan/Will  

Specific issues are documented as revision requirements: 

2. Evaluation: 

The evaluation is cursory and inadequately detailed: 

    The copy-pasted user-agent interactions are confusing and do not convey clear evaluation criteria or insights. I am not sure how should I evaluate it. Clarification on how these interactions demonstrate system effectiveness is needed. —  

    needs a response along the lines of lack of ground-truth or no quantification  

    For the Deep Water Impact Dataset, is the testing on training set? —  

    need a sentence referring to held-out or validation training set Terry  

    Furthermore, generalizability and scalability of the feature analysis method are crucial for the proposed method to work, but they are not discussed really.  

    Need a response and possibly add sentence to future work to address generalizability  

    The user study is overly basic, lacks convincing evidence, and needs significant expansion and refinement. —  

    Terry needs to address in Human-in-the-loop Qualitative Analysis 

    The performance evaluation provided is superficial and does not sufficiently explore or justify the framework's efficiency or scalability. —  

    we need a rubric on performance (Ayan did it before); add discussion on scalability for future work. 

Minor Issues: 

    Figure 6 is not referenced in the text. Please also check for others.  

    This might get moved to supplemental  

    Figure 15 lacks explanation regarding ideal isosurface values for the presented cases. — 	Ayan will address 

    "Domain-Specific Fine-tuning of Llama-Vision Models" should be presented as a subsection. — 	 

    this can be done (was done for space) 

    Section 6 is unnecessary, as the interface described is trivial. Having a dedicated UI is disadvantageous in my opinion because such an AI-agent tool should ideally integrate with feature-rich software like ParaView. The ability to directly manipulate visualization using traditional methods should not be disabled. —  

    move to supplemental 

Video Clarification: 

    The demonstration video appears accelerated since the latency reported in Table 1 does not match the displayed speed. The authors should clearly annotate the playback speed to avoid misleading interpretations. — add the latency, etc. as annotation 

Summary: 

Although the proposed framework is impressive and demonstrates significant potential, substantial revisions in writing are required for the paper to be suitable for IEEE VIS. The detailed revision requirements below must be addressed for acceptance. 

Revision Requirements 

    Section 5.1: The claim about computational inefficiency and inconsistent outcomes (approximately 50% success rate) of dynamically generated software lacks critical details. It's unclear if the authors refer to previous systems such as ChatVis. Making such claims without substantiation reduces credibility, especially when the claim is directly related to a related work. Please document or refer this experiment and articulate its difference from ChatVis. 

    Section 5.2.1: Provide details on how the three LLMs interact. Clarify the difference between workflow orchestration and specific code generation. Explain prompt structures clearly, including whether GPT- 4o generates prompts for o3-mini and how GPT-4o-mini incrementally refines code. 

    This can be updated as we make changes 

    Section 5.2.2: Terms like SimulationInfo and FilterRuns appear suddenly without explanation. Document these terms and their implementations clearly. Additionally, explain the necessity of using an LLM for dataset information extraction from README files directly within the paper. 

    This is a stupid comment as it is noting the first instance that these tools are introduced. But we can add text to improve. 

    Section 5.2.3: Clarify in detail how baseline capabilities are automatically 11 of 12 verified. Include graphical illustrations, explicit prompts, and detailed explanations of the SQLite-backed cache (what exactly is cached, and what are the cache keys?), including its implementation and use across components. 

    This sounds like a LLM generated complaint.  We do not understand the reference.  What is 11 of 12?    

    Section 5.2.5: The iterative validation method appears computationally expensive. Provide a thorough discussion and justification of this method's computational cost, extending beyond Table 1 to address broader performance implications and scalability. 

    Since this paper is developing and demonstrating capability, not optimizing workflow performance, this is future work. 

    Section 5.2.6: Explicitly document what these metadata are and their specific usage. Include a detailed explanation of their effectiveness, potentially supported by an ablation study. The process of fine-tuning llama-vision, being a standard practice, could be relocated to supplementary materials. 

    We can probably add some example metadata (in supplemental materials if needed).   

    Sections 5.3.7 and 5.2.8: The explanations provided are overly vague, lacking substantial procedural details. Provide clearer, more detailed documentation on methods, design rationale, and effectiveness, ideally supported by ablation studies. 

    Again, since this paper is developing and demonstrating capability, ablation studies should be future work. 

    Section 7: Discuss and reference ALL figures and tables explicitly, modifying the text to guide readers through them carefully. Figures 6-13 are currently disconnected from the main narrative and should be integrated or relocated to supplementary materials. 

    Other than Fig 6 (which we will fix), all figures are referenced and discussed in the text already.   

    Please carefully document the validity of behind using Deep Water Impact Dataset for both training and testing. 

    Again, this sounds like an LLM generated issue.  We will add text to clarify the held-out set.  But yes, we are training to the relevant dataset. 

    Section 8.2: Redesign the performance discussion to clearly explain the performance and scalability of each introduced component. The current state is unacceptable. 

    :eye-roll: we can only do so much 

 

Supplementary video and PDF should be adjusted accordingly. Marked-up Copy of the Paper (no file) Overall Rating 3.5 - Possible Accept 

Expertise Knowledgeable Publishing anonymized reviews My review can be anonymously published Supplemental Materials Acceptable with minor revisions (specify revisions in The Review section)  

 

 

==> todos.txt <==
Need to:

- Add linked DOIs to all references (Terry working on this.)

- Need to add acknowledgements; these can go into the 2 pages of extras after the 9 pages for the paper


